SeeThrough: Finding Chairs in Heavily Occluded Indoor Scene Images

Discovering 3D arrangements of objects from single indoor images is important given its many applications including interior design, content creation, etc. Although heavily researched in the recent years, existing approaches break down under medium or heavy occlusion as the core object detection module starts failing in absence of directly visible cues. Instead, we take into account holistic contextual 3D information, exploiting the fact that objects in indoor scenes co-occur mostly in typical near-regular configurations. First, we use a neural network trained on real indoor annotated images to extract 2D keypoints, and feed them to a 3D candidate object generation stage. Then, we solve a global selection problem among these 3D candidates using pairwise co-occurrence statistics discovered from a large 3D scene database. We iterate the process allowing for candidates with low keypoint response to be incrementally detected based on the location of the already discovered nearby objects. Focusing on chairs, we demonstrate significant performance improvement over combinations of state-of-the-art methods, especially for scenes with moderately to severely occluded objects.

==> figures/amt/amt.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'amt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1147.19999539bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64086469)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{amt.pdf}}%
  \end{picture}%
\endgroup%


==> figures/baseline_example/baseline_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'baseline_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1123.4664124bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32241607)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{baseline_example.pdf}}%
    \put(0.19878748,0.01225357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Seeing Chairs \cite{Aubry:2014:CVPR}}}}%
    \put(0.74606712,0.01225357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN \cite{wu2016single}}}}%
  \end{picture}%
\endgroup%


==> figures/houzz_example/houzz_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'houzz_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2041.14298182bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26103023)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{houzz_example.pdf}}%
  \end{picture}%
\endgroup%


==> figures/iou/iou.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'iou.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{634.85924428bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51861675)%
    \put(-0.30698959,0.22919988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{iou.pdf}}%
    \put(0.06782466,0.39519702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.35862232,0.11547735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.52422406,0.36031016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IoU = }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{iou.pdf}}%
    \put(0.79231314,0.14917311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A ∪ B}}}%
    \put(0.79231314,0.44837571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A ∩ B}}}%
  \end{picture}%
\endgroup%


==> figures/notation/notation.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'notation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{377.12266817bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4900317)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{notation.pdf}}%
    \put(0.17955149,0.25029345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bb{t}$}}}%
    \put(0.27675414,0.3347607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=2]{notation.pdf}}%
    \put(0.72612116,0.17183288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bb{p}$}}}%
    \put(0.05003964,0.00590002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Transform parameters}}}%
    \put(0.61092099,0.08317685){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Template parameters}}}%
    \put(0.11440004,0.45153932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{scale $s$}}}%
    \put(0.02841188,0.11954249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Camera\\ }}}%
    \put(0.04369302,0.08939873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{origin}}}%
  \end{picture}%
\endgroup%


==> figures/performance_comparison/performance_perc_f1_angle_thresh.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'performance_perc_f1_angle_thresh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.32625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76824466)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{performance_perc_f1_angle_thresh.pdf}}%
  \end{picture}%
\endgroup%


==> figures/performance_comparison/performance_perc_f1_iou_thresh.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'performance_perc_f1_iou_thresh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{411.60125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79199559)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{performance_perc_f1_iou_thresh.pdf}}%
  \end{picture}%
\endgroup%


==> figures/qualitative_results/qualitative_results.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'qualitative_results.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4887.70388626bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65181699)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{qualitative_results.pdf}}%
    \put(0.29106245,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0.38032827,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0.47004533,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.24582151,0.59617122){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Camera view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{qualitative_results.pdf}}%
    \put(0.75856137,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0.81420191,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0.8699362,0.53172229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.72890619,0.59630467){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Top view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{qualitative_results.pdf}}%
    \put(0.24063652,0.40666917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0.38105954,0.40666917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0.52115369,0.40666917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{qualitative_results.pdf}}%
    \put(0.16960533,0.47084638){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Camera view}}}}%
    \put(0.71486546,0.40666917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{qualitative_results.pdf}}%
    \put(0.91428413,0.40676652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{qualitative_results.pdf}}%
    \put(0.81376535,0.40666917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.66524265,0.46756577){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Top view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{qualitative_results.pdf}}%
    \put(0.29406512,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0.38087397,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0.46804725,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.24951,0.3312571){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Camera view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{qualitative_results.pdf}}%
    \put(0.94156988,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{qualitative_results.pdf}}%
    \put(0.68790695,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{qualitative_results.pdf}}%
    \put(0.81513214,0.2677072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.62356628,0.33442199){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Top view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{qualitative_results.pdf}}%
    \put(0.29248051,0.12687192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0.3810231,0.12687192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0.46979374,0.12687192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.24722795,0.19133942){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Camera view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{qualitative_results.pdf}}%
    \put(0.905831,0.12820339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{qualitative_results.pdf}}%
    \put(0.72364594,0.12926305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{qualitative_results.pdf}}%
    \put(0.81378453,0.12820339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.67656711,0.19505306){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Top view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{qualitative_results.pdf}}%
    \put(0.23560519,0.0001567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{qualitative_results.pdf}}%
    \put(0.38166442,0.0001567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{qualitative_results.pdf}}%
    \put(0.52666913,0.0001567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.16274621,0.06186105){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Camera view}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{qualitative_results.pdf}}%
    \put(0.91129489,0.00216633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SC}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{qualitative_results.pdf}}%
    \put(0.71818206,0.00322598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ours}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{qualitative_results.pdf}}%
    \put(0.81526329,0.00216633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3D-INN}}}%
    \put(0.66804892,0.06306784){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Top view}}}}%
  \end{picture}%
\endgroup%


==> figures/relative_transform/relative_transform.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relative_transform.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{559.03761976bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53162854)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{relative_transform.pdf}}%
    \put(0.59891834,0.36671963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{relative_transform.pdf}}%
    \put(0.78955217,0.22770527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{relative_transform.pdf}}%
    \put(0.69960127,0.28852407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{\delta_t}$}}}%
    \put(0.55996328,0.11773845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta_\theta = \theta_1 - \theta_2$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=4]{relative_transform.pdf}}%
    \put(0.10681741,0.15289374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Scene}}}%
    \put(0.6076268,0.04039152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Relative transform}}}%
  \end{picture}%
\endgroup%

